Test of lepton universality in Upsilon(1S) decays at BaBar

The ratio $R_{\tau\mu}(\Upsilon(1S)) = \Gamma_{\Upsilon(1S)\to\tau^+\tau^-}/\Gamma_{\Upsilon(1S)\to\mu^+\mu^-}$ is measured using a sample of $(121.8\pm1.2)\times10^6$ $\Upsilon(3S)$ events recorded by the BABAR detector. This measurement is intended as a test of lepton universality and as a search for a possible light pseudoscalar Higgs boson. In the standard model (SM) this ratio is expected to be close to 1. Any significant deviations would violate lepton universality and could be introduced by the coupling to a light pseudoscalar Higgs boson. The analysis studies the decays $\Upsilon(3S)\to\Upsilon(1S)\pi^+\pi^-$, $\Upsilon(1S)\to l^+l^-$, where $l=\mu,\tau$. The result, $R_{\tau\mu}(\Upsilon(1S)) = 1.005 \pm 0.013(stat.) \pm 0.022(syst.)$, shows no deviation from the expected SM value, while improving the precision with respect to previous measurements.

==> description.txt <==
\\
Title: Test of lepton universality in Upsilon(1S) decays at BaBar
Authors: The BABAR Collaboration, B. Aubert et al.
Comments: 7 pages, 3 encapsulated postscript figures, submitted to Phys.Rev.Lett.
Report-no: BABAR-PUB-09/038, SLAC-PUB-14008
\\
The ratio R_{\tau\mu}(\Upsilon(1S)) = \Gamma_{\Upsilon(1S)\to\tau^+\tau^-}/\Gamma_{\Upsilon(1S)\to\mu^+\mu^-} is measured using a sample of (121.8\pm1.2)\times10^6 \Upsilon(3S) events recorded by the BABAR detector. This measurement is intended as a
test of lepton universality and as a search for a possible light pseudoscalar Higgs boson. 
In the standard model (SM) this ratio is expected to be close to 1. Any significant deviations would violate lepton universality and could be introduced by the coupling to a light pseudoscalar Higgs boson.
The analysis studies the decays \Upsilon(3S)\to\Upsilon(1S)\pipi, \Upsilon(1S)\to l^+l^-, where l=\mu,\tau.
The result, R_{\tau\mu}(\Upsilon(1S)) = 1.005 \pm 0.013(stat.) \pm 0.022(syst.), shows no deviation from the expected SM value, while improving the precision with respect to previous measurements.
\\
